Gasoline2: A Modern SPH Code

The methods in the Gasoline2 Smoothed Particle Hydrodynamics (SPH) code are described and tested. Gasoline2 is the most recent version of the Gasoline code for parallel hydrodynamics and gravity with identical hydrodynamics to the Changa code. As with other Modern SPH codes, we prevent sharp jumps in time steps, use upgraded kernels and larger neighbour numbers and employ local viscosity limiters. Unique features in Gasoline2 include its Geometric-Density-Average Force expression, explicit Turbulent Diffusion terms and Gradient-Based shock detection to limit artificial viscosity. This last feature allows Gasoline2 to completely avoid artificial viscosity in non-shocking compressive flows. We present a suite of tests demonstrating the value of these features with the same code configuration and parameter choices used for production simulations.

==> abstract.txt <==
The methods in the Gasoline2 Smoothed Particle Hydrodynamics (SPH) code are described and tested.  Gasoline2 is the most recent version of the Gasoline code for parallel hydrodynamics and gravity with identical hydrodynamics to the Changa code.  As with other Modern SPH codes, we prevent sharp jumps in time steps, use upgraded kernels and larger neighbour numbers and employ local viscosity limiters.  Unique features in Gasoline2 include its Geometric-Density-Average Force expression, explicit Turbulent Diffusion terms and Gradient-Based shock detection to limit artificial viscosity.  This last feature allows Gasoline2 to completely avoid artificial viscosity in non-shocking compressive flows.  We present a suite of tests demonstrating the value of these features with the same code configuration and parameter choices used for production simulations.

